Private Collaborative Edge Inference via Over-the-Air Computation

We consider collaborative inference at the wireless edge, where each client's model is trained independently on its local dataset. Clients are queried in parallel to make an accurate decision collaboratively. In addition to maximizing the inference accuracy, we also want to ensure the privacy of local models. To this end, we leverage the superposition property of the multiple access channel to implement bandwidth-efficient multi-user inference methods. We propose different methods for ensemble and multi-view classification that exploit over-the-air computation (OAC). We show that these schemes perform better than their orthogonal counterparts with statistically significant differences while using fewer resources and providing privacy guarantees. We also provide experimental results verifying the benefits of the proposed OAC approach to multi-user inference, and perform an ablation study to demonstrate the effectiveness of our design choices. We share the source code of the framework publicly on Github to facilitate further research and reproducibility.

==> results/comparison_non_private.csv <==
Best Client,BA-Orth,WBA-Orth,MV-Orth,MV-OAC,BA-OAC,WBA-OAC
0.8337009979349164,0.9157646497698056,0.9154222124014906,0.9168429462386396,0.9169834996745818,0.9175728249506188,0.9178623298598474
0.8314460713030192,0.9156910713107049,0.9156808142327953,0.9152873375830042,0.9166671276781602,0.9192119484079226,0.9190854376033781
0.8349204101365763,0.9151460154379197,0.9152385944642221,0.9151254317697557,0.9155353156846582,0.9173089018528087,0.917496660480064
0.8306505898187073,0.9154295258522435,0.9153197483089723,0.9144233304194914,0.9171211362751851,0.9187458052176917,0.9188349649470966
0.8273889280839409,0.9162649008242928,0.9161403004270492,0.9156981428103217,0.9166213879840331,0.9166932730023716,0.9165841107476398
0.594272676588742,0.7252001183282321,0.7255343508887041,0.7187831503491108,0.7163786043603162,0.7278844875132406,0.7277825731826301
0.588650962304582,0.7301105150187465,0.7299158152843418,0.7180982568941006,0.7186141692786511,0.7331727221171636,0.7334310781384318
0.606046444754566,0.734050711613155,0.7340165588036478,0.7231897118040397,0.7225982297214313,0.7368197960233087,0.7364985001772459
0.594139912393612,0.7286618433410367,0.7284957713179506,0.7238414488060114,0.7226656603932016,0.7299179566782876,0.7300543100887519
0.5912684999675518,0.7328371365568629,0.733000148830602,0.7222031362697987,0.7215048080785337,0.7347117585758283,0.7344546642121087
0.8436513954725708,0.9179108535938122,0.9179077792645021,0.9183852765625451,0.9174341891157898,0.9186498574664645,0.9186912718576936
0.8436648920443872,0.9191656844330283,0.9193135569596927,0.9181131001269431,0.9189139695381627,0.9199772696511909,0.919319018606602
0.8404256300490649,0.9195100344001126,0.9191310541656496,0.9189439251416939,0.9195199405358979,0.9218173828890004,0.9217940335140258
0.8418750332435228,0.9190380556230597,0.9190380556230597,0.9178455174640818,0.9186934153210948,0.9190327656650863,0.9193345572322805
0.8426018049993322,0.9180534880018107,0.9176707636156417,0.9186243914786253,0.919453437877548,0.9201233203790578,0.9201494359017482
0.5845411645348265,0.7132010827327814,0.7131598149989347,0.7093001875968035,0.7096052411384026,0.7176199305503542,0.7175498027278413
0.5843598239211215,0.7115661863003842,0.7113698279907277,0.7069514428772264,0.7074287448615486,0.7175672254614226,0.7172435286831752
0.5825156395107142,0.7121314240895817,0.711958650265207,0.7050637749127477,0.7061452559435574,0.7168906521361641,0.7167401449933741
0.5878399257967026,0.7143221356659161,0.7140918959732089,0.7087791549842002,0.7091101964577295,0.7187104572070488,0.7184702558524536
0.5818013470497742,0.7115028560552659,0.7113514229486189,0.7075231075788905,0.7074678384879509,0.7161458753211508,0.7161414520269365
0.583356431643935,0.8346695769883328,0.8358649432207784,0.8245566479398045,0.8289081001282638,0.8429848501751014,0.8435228962616723
0.5942168701160984,0.8202663758976968,0.8190496514114669,0.8087794794317543,0.8163769945479932,0.8272068718893886,0.8263445295253415
0.5615777003916105,0.8317280122246788,0.8324252447938804,0.826320361419323,0.8272798377621424,0.8321773535494174,0.8325916748609646
0.6175531087775706,0.8309408800463614,0.8301399628762455,0.823185523028468,0.825077297492518,0.8387826466803574,0.8373459648567716
0.5784516435582433,0.8257374749165326,0.8265261385583014,0.8184931274648763,0.8190394126326146,0.8361923220448391,0.8358770191742764
0.73479516567604,0.8344901039993955,0.8353402219526916,0.8333224426370115,0.8335454370850469,0.8350883419938365,0.8350883419938365
0.683948549613938,0.8351030856733946,0.8359208516043638,0.8324945643792333,0.8382399060294837,0.845129814214875,0.845129814214875
0.7050241414548424,0.8385410931117466,0.8385410931117466,0.8409304736120173,0.8285980908022696,0.829328059189662,0.829328059189662
0.7188806018333445,0.8350213459345195,0.8350213459345195,0.83250507724975,0.8379359704984434,0.8425190076912398,0.8425190076912398
0.7088108310625678,0.846939597965776,0.846939597965776,0.8450691851936099,0.8417677568034828,0.8404286584681184,0.8411640856920464
0.8304061873353563,0.9088363124653046,0.9088363124653046,0.9080358963409809,0.9101157947135252,0.9102759962996172,0.9102759962996172
0.8285439341551357,0.9092790710176871,0.9092790710176871,0.9089193842950378,0.9101189115040659,0.9101590334549455,0.9101590334549455
0.830279938900778,0.9073991215510266,0.9073991215510266,0.9073589037223231,0.9088382670519213,0.909118110238337,0.909118110238337
0.8258385554353141,0.9090383024364154,0.9090383024364154,0.9087981035842467,0.9100773388647355,0.9102776110875618,0.9102776110875618
0.8297629125566988,0.9085985081814112,0.9085985081814112,0.9083186481034573,0.9101980331214007,0.9102782312609398,0.9102782312609398
0.8300948274854427,0.8732938092699314,0.8732938092699314,0.8638452079203194,0.8663947410086321,0.8747632600857713,0.8751494136310488
0.830969439958963,0.8789331946204268,0.8785349734298499,0.8685052951639403,0.8692179008905659,0.8795839402901199,0.8791725080524163
0.8331339782955909,0.8730518336100367,0.8730920446492549,0.8632443426871917,0.8650814971414449,0.8756341922445348,0.8753763444375509
0.8402798111379496,0.8740658902353352,0.8734812380606458,0.8659186021981008,0.8694544101383099,0.8779697898742018,0.8782520203783275
0.8320549468760815,0.8737261674106602,0.8733148774553103,0.8673936960649498,0.8694128687742477,0.8807874378891074,0.8805060575133039


==> results/comparison_private.csv <==
Best Client,BA-Orth,WBA-Orth,MV-Orth,MV-OAC,BA-OAC,WBA-OAC
0.11655391288876418,0.17082180147570833,0.17071997473470246,0.19290496840076468,0.8233486414053676,0.7066586587790409,0.7069873340782715
0.1160698021012837,0.1718955368148227,0.17209241785769974,0.1932222319514137,0.8213187425506892,0.7090691353291124,0.7090857662717628
0.11433228803701734,0.16982870818296242,0.16972545952211454,0.19135929642183058,0.8212602865819676,0.7113346511502185,0.7106713608828465
0.11417257696635459,0.1765753946969214,0.1765728172018234,0.19517576634702763,0.8283653829344146,0.7143480886032646,0.7146892578958784
0.11645634736045014,0.17123747649059035,0.17133543614161625,0.19291969846765725,0.8270918076905808,0.7157333594546283,0.7155827738523806
0.011119863688464592,0.014792320510541286,0.014792320510541286,0.02032826282622483,0.3552606410469402,0.12453123408759065,0.12462572667846444
0.014064167922011714,0.0157968776017772,0.015902064548362797,0.022930411171699635,0.3617646512264471,0.12964926311889888,0.12964926311889888
0.011893533061409474,0.01657829089219045,0.01657829089219045,0.02436498055517476,0.3713337363785374,0.12934467731653487,0.129425799652902
0.010628505495783322,0.014114196086281325,0.014114196086281325,0.019983680603579114,0.3632197097049369,0.12820595618225034,0.1281991773644857
0.012591278836014764,0.0166218839468678,0.01671667518410755,0.023284399067761353,0.3604167318608305,0.12417277968422834,0.12434654377966874
0.11572044097412397,0.17767060378437677,0.17766596659775766,0.19310639657032663,0.8386390390444936,0.7572245979889142,0.7569936526032323
0.12104013387218988,0.1793106397656167,0.17920669079410803,0.19601069466048346,0.8351972507733609,0.7650221485916416,0.7650775166417816
0.11516101165590993,0.1779316114332621,0.17802566591441354,0.19352741974261678,0.8357258840787216,0.7639633508399399,0.7636345355855174
0.11736552052962065,0.17586657697181476,0.17565895498504996,0.19296921587440896,0.8396689530837135,0.7579589123573098,0.7573057609015597
0.11630297224548405,0.17969747724847718,0.17969571122049785,0.19630741888115705,0.8373872749249408,0.7594522395831209,0.7589903685293014
0.011989194068104421,0.015895430962327445,0.015895430962327445,0.023773791108378572,0.36694696826783174,0.12070070790462421,0.1206673083630724
0.011315686795997816,0.013752491120339412,0.013752491120339412,0.021284121862337715,0.36379909754179374,0.11907706949078273,0.11906481055482308
0.01465524547326249,0.013895512201908466,0.013895271215909432,0.02162483358733717,0.3663683457930688,0.12192546193551813,0.12207044132189152
0.012632533634116577,0.0162763833461094,0.0162763833461094,0.022950598872158168,0.36899268190896983,0.12226301602996627,0.12224151688117002
0.012332599484272828,0.016357930068150128,0.016357930068150128,0.023424117086359088,0.3668653080923916,0.12298190241707462,0.12296137253752107
0.031085120747376117,0.03941162090702679,0.03941162090702679,0.05388397091002585,0.41832989939974874,0.14604613603621308,0.14630726277454711
0.03026659416850389,0.036278620734458186,0.036278620734458186,0.05000534866656842,0.41869195924215874,0.14885312609405063,0.14928721212879392
0.03278936971134047,0.03411581564943298,0.03439450032249709,0.046613020544640345,0.4124471117252515,0.1270413912036525,0.12804390994034026
0.035329397930412544,0.036231040718547616,0.03650985317677661,0.050678204590727055,0.4166208143511227,0.13962304994385089,0.13960941166473312
0.031043366816220944,0.03119714256117818,0.03119714256117818,0.04501002000838163,0.38116681610953407,0.1285850357926733,0.12830642633081388
0.160588738651693,0.2546406756136837,0.2546406756136837,0.2553173540775529,0.746032154287288,0.7456802063271436,0.7456802063271436
0.17054504775864102,0.22375713214187606,0.22375713214187606,0.2242561465725886,0.7460559470577829,0.7503236742175897,0.7503236742175897
0.14910003420419618,0.22663779280856614,0.22663779280856614,0.22819885120912184,0.7410052922429672,0.7395988121581287,0.7395988121581287
0.17465285902956107,0.23231291135221965,0.23231291135221965,0.23200323715364132,0.7621495779760408,0.7653264106253532,0.764665531631718
0.16606893504587966,0.24015305942875362,0.24015305942875362,0.2404282805913119,0.7377409239770799,0.7388562808651137,0.7388562808651137
0.5273169982738659,0.6122787437831299,0.6122787437831299,0.6123187991187122,0.892476432626091,0.8923164273174988,0.8923164273174988
0.5257524120385926,0.6099587362663056,0.6099587362663056,0.6096788983577227,0.8913195115464126,0.8906790161111451,0.8906790161111451
0.5281758116498896,0.6114793230415725,0.6114793230415725,0.6113594403575942,0.8909586489340438,0.8904786429865781,0.8904786429865781
0.5274766061479761,0.613716523448711,0.613716523448711,0.6138761443216267,0.8936365199571146,0.8933562625209188,0.8933562625209188
0.5237195237195236,0.6100777540478634,0.6100777540478634,0.6098376003451771,0.8910353108571534,0.8903956221380976,0.8903956221380976
0.032411894403379035,0.04723352873792883,0.04723352873792883,0.06120435234484571,0.5579400247382039,0.3192469477181528,0.3194444694203182
0.03300854820934908,0.04293717438098676,0.04293624188310807,0.056174354496060175,0.5679853003734885,0.3315445193932671,0.33176661108490996
0.03447474890651363,0.041705668255625244,0.041705668255625244,0.05568995672649783,0.5641955908951036,0.3128141227529385,0.31312771641360315
0.03665914301948737,0.042772835014032715,0.042772835014032715,0.05793622847309742,0.5644640241519058,0.3358339028416846,0.3352351066695394
0.03261074640140539,0.04222224997289266,0.04222224997289266,0.057162916178703144,0.5651777437335103,0.3198805045165682,0.3198805045165682


==> results/comparison_weak_private.csv <==
Best Client,BA-Orth,WBA-Orth,MV-Orth,MV-OAC,BA-OAC,WBA-OAC
0.1840285785883724,0.5307674004156056,0.5303439259423615,0.6544980602692723,0.9160755120490564,0.9125978094264188,0.9126571021859927
0.18221483585582826,0.5296752400933842,0.5300406254038401,0.6452111392112561,0.915787831906233,0.9128576553042336,0.9125404729018143
0.18559851650367626,0.5353871615737591,0.5355531493257277,0.6468636870451843,0.9148926889892568,0.9138395322934965,0.9140326022314188
0.18303935225361082,0.5378720942384849,0.5377383949393608,0.6556908516341342,0.9169288926918279,0.9162413698025744,0.915816506875551
0.18384598403906274,0.5344645977941102,0.5342182999394101,0.6515833908055221,0.9161906209209608,0.9145794954701646,0.9145618619533206
0.02205427016798959,0.06801959682195882,0.06821361263412459,0.1916852361936,0.7110682042647665,0.5646133934759003,0.5649322689458155
0.024056685620210475,0.0668694847862897,0.06686461775326709,0.19249609453743718,0.7088105923755963,0.5686558414899879,0.5685409575097358
0.022518965795926382,0.06809443862294212,0.06836848370624873,0.19361639043443624,0.7132601978291894,0.5699178220422888,0.5697591771012122
0.022274185364292324,0.06346190150839717,0.06346190150839717,0.19319818433496708,0.7139673339663788,0.566170790154331,0.5659217499374042
0.024218484232694314,0.06606782395111402,0.06606782395111402,0.18745902034546746,0.7132936351378912,0.564522714847404,0.5642986820677932
0.18805799646939372,0.571119095670115,0.5709350014218879,0.6644050657640029,0.916856338727027,0.9190710368389162,0.9188205114109325
0.1897082719464827,0.5696033752488548,0.569112063925264,0.6545482755288214,0.918487915555024,0.9198610223968304,0.9192479721227309
0.18589700877131715,0.5750993262747152,0.5747000879726898,0.6632911086348336,0.9185195476103141,0.9202329827075039,0.9201006874740869
0.18998126654380482,0.5772594280050017,0.577503131746954,0.663390236190529,0.9184670393337934,0.9180008909142329,0.9180329573764372
0.18820724859000815,0.5760604960110659,0.5757495345311622,0.6704507314246577,0.9177392518155324,0.9171316896238698,0.917347325100093
0.02162878033628462,0.06795768341015553,0.0680321057956195,0.201286445826154,0.6996459701614803,0.5096153091016877,0.5096290872472046
0.022008364632934346,0.0628344257640507,0.06279284101666022,0.19175773940930121,0.7003321595857289,0.5098922888088104,0.5098612895178343
0.027256296615220416,0.06309789003575036,0.06320740953611105,0.19299024040936902,0.6984190349852283,0.504056084437047,0.503808161063486
0.02371861734309564,0.0677961586542472,0.06783299957578448,0.19741533020622865,0.7002388509033709,0.510742515436141,0.5106763882728445
0.022764934921741215,0.06574128722162031,0.0658156103719665,0.1971103838051439,0.7001506379843631,0.5081937016824744,0.5079704675098364
0.05363938234337804,0.10380192154570606,0.10431878473302947,0.25621051218029695,0.819485277875875,0.6815560076826547,0.6828863920880752
0.0506231403173665,0.09296789336320155,0.09348649268747426,0.2570616365796372,0.8019722450259248,0.665982819031514,0.6653135159142082
0.0541006766754872,0.08768101918785853,0.08789275334555398,0.2503221045815164,0.8194369486491526,0.6515794084090519,0.6519665429572337
0.056989169434521196,0.08902906902299791,0.08927538140540983,0.25413995231759184,0.8101070487491338,0.6474775921077817,0.6474365903179063
0.05557727779748206,0.08516771536075796,0.0848549749330362,0.24012458407010176,0.8075026595017606,0.6479513997379094,0.64739043847571
0.2357223257289517,0.6203202648897171,0.6199081926390608,0.6205907736696507,0.8361057623294915,0.837205985859567,0.837205985859567
0.22505751813625252,0.5912601526486246,0.5913016458606795,0.5885236159851944,0.8299354263156506,0.837909163734501,0.8401750594255958
0.21873707810062926,0.5948880706395657,0.5948880706395657,0.5948770531165196,0.8352234138837854,0.8333367615225065,0.8374873613710428
0.23795451667708878,0.6063701098186197,0.6059671740021996,0.6096884838187545,0.8257811842550579,0.8328543210353719,0.8328543210353719
0.23188700671494944,0.59587786256362,0.59587786256362,0.5942026027776687,0.8485379370233767,0.8430381767832068,0.8435775277190812
0.6070795416975775,0.8464750469165536,0.8464750469165536,0.845514289219421,0.9098763545345905,0.9096370434686429,0.9096370434686429
0.6054716517801517,0.8461175868775505,0.8461175868775505,0.8458777744750634,0.9103195815870397,0.9101195960415125,0.9101195960415125
0.6094599787314856,0.8458396803331611,0.8458396803331611,0.8463198337795321,0.9089182685727182,0.9085185068756618,0.9085185068756618
0.6062396950720199,0.8495978736748989,0.8495978736748989,0.8496378287702475,0.9096367034023588,0.9095974797223787,0.9095974797223787
0.60590764126363,0.8439155157552015,0.8439155157552015,0.8437552391596393,0.9099979948993295,0.9102784770309806,0.9102784770309806
0.0646682694456373,0.19191413252062833,0.1913501418858876,0.35153371170323366,0.861858746581942,0.8348293355086741,0.8347238799093281
0.060821571979047584,0.19580723719775506,0.19553768096898244,0.35837101954746475,0.863996330675298,0.8327403918482855,0.8327600638932392
0.06396883742840836,0.1887114150402689,0.18814003703151855,0.355606286021077,0.8625774417227204,0.8329230284152269,0.8324619827225118
0.06619875527048963,0.19763731202606089,0.19763731202606089,0.3602026627464726,0.8604520544596415,0.8297447333880336,0.8295971375136512
0.06423233877287651,0.1935680332856004,0.1933170299573623,0.35375470323213243,0.8660022163394034,0.8307312642023015,0.83073909326041


==> results/conditions_num_dims_vs_macro_f1.csv <==
snr,p,num_dims,label_oac_nonprivate,label_oac_nonprivate_std,label_orthogonal_nonprivate,label_orthogonal_nonprivate_std,label_oac_weakprivate,label_oac_weakprivate_std,label_orthogonal_weakprivate,label_orthogonal_weakprivate_std,label_oac_private,label_oac_private_std,label_orthogonal_private,label_orthogonal_private_std,belief_oac_nonprivate,belief_oac_nonprivate_std,belief_orthogonal_nonprivate,belief_orthogonal_nonprivate_std,belief_oac_weakprivate,belief_oac_weakprivate_std,belief_orthogonal_weakprivate,belief_orthogonal_weakprivate_std,belief_oac_private,belief_oac_private_std,belief_orthogonal_private,belief_orthogonal_private_std,weighted_belief_oac_nonprivate,weighted_belief_oac_nonprivate_std,weighted_belief_orthogonal_nonprivate,weighted_belief_orthogonal_nonprivate_std,weighted_belief_oac_weakprivate,weighted_belief_oac_weakprivate_std,weighted_belief_orthogonal_weakprivate,weighted_belief_orthogonal_weakprivate_std,weighted_belief_oac_private,weighted_belief_oac_private_std,weighted_belief_orthogonal_private,weighted_belief_orthogonal_private_std
0.0,1.0,1,0.06610153250571237,0.0025909374333701095,0.06500410733477813,0.0013884427974633934,0.06488023041385879,0.0013207515055988436,0.0550426085755674,0.0011184748372003246,0.05868412159269294,0.0006201870217711991,0.040119612244126884,0.0009870721203882101,0.06616371074812283,0.0024646198467310836,0.06529783352917304,0.001231936607642282,0.06465491332042841,0.0011019859324041784,0.05171474603617049,0.001141920631993326,0.055455005985620275,0.0008069387623645995,0.038973008221874425,0.0009824539666107603,0.06614249724234203,0.002520953041930226,0.06526565475192048,0.0012767407328574667,0.06464204708347938,0.0011338042456410886,0.051701157071389184,0.0011431018762180984,0.05541497475159822,0.0007891045369517516,0.03897313671863707,0.0009826898724728103
0.0,1.0,2,0.2845386205145953,0.1041512482856857,0.271238839694594,0.08672128393068239,0.26719251403528566,0.08301557152812367,0.14021320551371755,0.0240832351023446,0.17362348279818401,0.03438088779477453,0.07826376376928207,0.012424866269584159,0.281637205024112,0.10099628211827448,0.2686955366126506,0.08481142709923464,0.2560021712868217,0.07449982550233314,0.12434641938384332,0.019692234324749217,0.15193238552723254,0.026941762258306568,0.0745789789061573,0.011474301561594671,0.2816352807181075,0.10094096394579115,0.268799320952411,0.08485663872211115,0.255907963719438,0.07447746467877003,0.12428414878855643,0.01973486768967469,0.15191052863777296,0.026953417142009602,0.0745495872867706,0.011485552472954132
0.0,1.0,3,0.5825406848813799,0.0751924800651231,0.5300159421021838,0.0817973120120579,0.5262904516297012,0.08685573226650967,0.23269667351411374,0.03278683545921295,0.3017039321778564,0.04729229430177889,0.10987958539965122,0.01306205102052112,0.5774665281760532,0.07335890877258526,0.5265806708171314,0.07938327917488444,0.4997602854752234,0.0841676653315417,0.20040555359459616,0.02984074573576229,0.2565764682304076,0.035638041353519556,0.10305325791653001,0.011951555153375357,0.5772779122047831,0.07329001361601108,0.5265363639230409,0.0788519293933654,0.49973192872085653,0.08425935893180268,0.2002697170980381,0.029827623210885067,0.25666973112180197,0.03583183373543818,0.10305369408202025,0.011952331283979586
0.0,1.0,4,0.7461887840085614,0.06318117983620841,0.7291260113342098,0.053461296950579426,0.7271753536954039,0.0571211089860806,0.3216562271511065,0.02064980591247153,0.43416413624516104,0.021769645751155357,0.12941140916986682,0.004068558318641714,0.7405927883576082,0.05894583136504202,0.721727175783121,0.050197873876889836,0.7026248022305586,0.04969261606347206,0.27057429190132354,0.017060966925674423,0.3654773707241898,0.016608599659188854,0.12073751819040172,0.004560260247152322,0.7404907209056178,0.05903905634868711,0.7215247134382233,0.05017556573526378,0.7024444522801759,0.04961272727165157,0.27046926624127055,0.017242288548208393,0.3652545933585415,0.01665252464663642,0.12070226063666616,0.004525670307441208
0.0,1.0,5,0.7934256006002264,0.025412474999355072,0.7688068981376264,0.046158438128346406,0.7638743260925163,0.0429625077843477,0.3638368756763365,0.021661735835473275,0.48252325284825365,0.045269463861176105,0.13979964746238843,0.004867256139766704,0.7862720758251167,0.021860605723049292,0.7623315019225133,0.04279043478620435,0.7366593446692777,0.043779495515470876,0.3043965846763051,0.015939460382225868,0.4065118450334041,0.03413344862892029,0.127850433690321,0.003514768805067941,0.7857611663691635,0.022034726100513918,0.761905512588219,0.04251362277541859,0.7366220333296353,0.04336500877312796,0.30441294089119014,0.015962080678608128,0.40628831948970134,0.033917447838322776,0.12779150594765967,0.003622335654983236
0.0,1.0,6,0.8382243784579118,0.05146994386614671,0.8280392235213994,0.050070812376535954,0.8269386765888317,0.05023036804279768,0.445718918101084,0.021193590938499648,0.5994072233850221,0.020584603789891045,0.15503321061800893,0.006999512406169086,0.8335733623256093,0.049326782108518985,0.8244326365577688,0.04729777112325452,0.8128794787936304,0.04401473410493339,0.3649836683294653,0.019093308415415285,0.5022975181470173,0.01849619005603526,0.14055657159872142,0.005856933061583488,0.8336734304738499,0.049274961272324364,0.8245716670879153,0.04719391783449077,0.8127436242167582,0.04404712545818178,0.36482880619425667,0.019258101011945996,0.502253861006018,0.018254159151708357,0.14059379454638182,0.005794008768952756
0.0,1.0,7,0.8478622585349898,0.0569188458468228,0.8369181349671676,0.05514425249186438,0.835908771462327,0.05420674708613258,0.47547261949184894,0.011828420747213936,0.6243572995037496,0.027774229528066696,0.15857157271872757,0.006987593270037441,0.8474230074200669,0.056620357444759906,0.8348448757839788,0.05525956409796457,0.8256091674642263,0.05036401034279847,0.3930011969211167,0.0100713456171352,0.5296332837749048,0.022772839135700655,0.14304355049546028,0.008371346470427301,0.8473596713570923,0.0566065087859512,0.8349416177851673,0.055586628319532455,0.825490789819497,0.05044679326777374,0.39256288352197993,0.010173552657630314,0.5297614075376866,0.022965631172564862,0.1430017818603647,0.008398285640446312
0.0,1.0,8,0.8857702299997205,0.05510940521586514,0.8834414382119451,0.05664695535830039,0.8824137366909943,0.0565005038911555,0.5350436401326382,0.015574680322299793,0.7049453357745874,0.03536578134736296,0.16556663155204368,0.00589666968639264,0.886342965227505,0.055794658104095944,0.8828992436841361,0.05636815428315768,0.8753659857110859,0.05605572146065546,0.4400520335192534,0.011619062919911351,0.5982329092875422,0.025159746957859122,0.1500852518448797,0.004716089291030026,0.886406035234641,0.05584397831952379,0.8831503908324795,0.05638343105690815,0.8757011337640342,0.05583343531400402,0.4398240742326066,0.011654681481039033,0.598053389924552,0.025089689453992096,0.15012061214328928,0.004725620642605078
0.0,1.0,9,0.9117005635072524,0.001112052822223876,0.9104209292543446,0.0014690904852388764,0.9099915120011246,0.0019068143422466216,0.6056136649567441,0.019711941009158376,0.7779270886524141,0.020762878980845285,0.18116593302841988,0.011172029108085969,0.9128955332294186,0.001676906344887038,0.9118065646972273,0.00269984931549682,0.9069786765814125,0.003986882633004928,0.49551947885934844,0.019597304374330708,0.6660631704884874,0.017487561748752767,0.16205124794960457,0.009970349206671735,0.9131532891504855,0.0017631198609907289,0.911625666512992,0.0026198783798574822,0.9069579679574709,0.003836837485612322,0.49534382016697637,0.01945056870347025,0.6656009603414647,0.017551038147591735,0.16225296745317075,0.010052108733291761
0.0,1.0,10,0.9125632065834528,0.0015552721025396325,0.9125019706186019,0.0011210023785969817,0.911381269267159,0.0007307856042764526,0.6452158586491363,0.0032595296070583547,0.8190583515870717,0.003118487986664799,0.19128357329651685,0.005837576932833458,0.9138479455447379,0.0011556439288978415,0.9136311363254336,0.0009592575610881035,0.9088122595228463,0.001783428976497536,0.5293016717874177,0.0051236627132346165,0.7086367023060942,0.0029433671374417226,0.17081497195969073,0.0048833928011479955,0.9138395747024861,0.0011857689848286295,0.9137392662207319,0.0009677759815031455,0.908502418555243,0.0017820476347328118,0.5290977631763039,0.0050260577700461774,0.7087346352146202,0.0034591418495615975,0.170974751549873,0.005003004801574999
0.0,1.0,11,0.9128849165475437,0.002265478617111109,0.912192953708184,0.003139322798966492,0.9118124911364663,0.001518432460229631,0.6522502112262574,0.0063675683358686095,0.8193944678854257,0.00512476393014212,0.19302939866639676,0.002417100267564413,0.9139027527259265,0.0009122209290593952,0.9127069596089301,0.0024741754779860456,0.9108709514521433,0.0031564098146842213,0.53555966479384,0.010358631292795318,0.7105306733589237,0.003336768774103502,0.1711507518191475,0.0021260077919160215,0.9137576258157651,0.0012481818064165675,0.9128920318226523,0.002230569379326798,0.9109222237095821,0.0030048893234113413,0.5355579593699561,0.010202193997433183,0.7107025704497272,0.0028631708110698974,0.1711499087284945,0.0021253618661230458
0.0,1.0,12,0.9125836209652922,0.001879101563158163,0.913098018467217,0.0014329828393878027,0.9117012891753216,0.0019312017933681234,0.6484671059026208,0.004676952207553097,0.8185833260996157,0.004114389010631319,0.193510182027967,0.004146982413838115,0.9138483711928924,0.0013151737244982275,0.9141164969837513,0.0009951976666167505,0.9102477233907142,0.0011584653479131568,0.53234586796484,0.005915818038619908,0.7095522876249872,0.0057611399424380315,0.17460160714220765,0.0051249302965149695,0.9136728367148494,0.001109053704757767,0.914028930741018,0.000986239270484328,0.9101946884962219,0.0011811280850744447,0.5321170625246483,0.005821904537465116,0.7096956287056086,0.0056810758772771995,0.1746428226004302,0.005123295299955265
0.0,1.0,13,0.9128187415054404,0.0017849561916701304,0.9129285044185105,0.0021462814688977976,0.9116371608522144,0.0021192884041875606,0.6519309177327581,0.005842763969551919,0.8187706916880103,0.0033179102780568114,0.18482095602513612,0.004968682248477936,0.9137245586409817,0.0010115643094560638,0.9129739437627699,0.0008811793547046182,0.9114466854998463,0.0006714923718514306,0.5383458647236424,0.00661135381790522,0.7116550634895653,0.0073871619860960795,0.16663409692745831,0.004341096366844995,0.9137854140018428,0.001031753252712163,0.9131616866266533,0.0006235093153462069,0.9113190175148382,0.0005270244270429406,0.5383932970102879,0.006184491600068891,0.7116925779628744,0.007649360747753083,0.16655518982072584,0.004427646319850178
0.0,1.0,14,0.9127180614532371,0.0023793680764616523,0.911749813316065,0.0006755204491321988,0.9111647432454861,0.0023714949574312714,0.6479791059210769,0.003581282950638763,0.818142353001744,0.0033331144055574833,0.19008896296873715,0.006856214335432862,0.9133629605871437,0.0010196523032409987,0.9130381607029567,0.0011999019231526912,0.909493659469885,0.0019843115087541446,0.5321844118277272,0.004453089608033589,0.7101607761869376,0.006272240899015609,0.16911545102084688,0.006008211709984815,0.9132667068087439,0.0011506483628551914,0.9129063840730289,0.0009786704787464963,0.9095216095853379,0.0021135155847693612,0.5322241247643045,0.0045385107943071825,0.7100049613136313,0.006180610883294558,0.16911088897848972,0.005865705406648031


==> results/conditions_p_vs_macro_f1.csv <==
snr,p,num_dims,label_oac_nonprivate,label_oac_nonprivate_std,label_orthogonal_nonprivate,label_orthogonal_nonprivate_std,label_oac_weakprivate,label_oac_weakprivate_std,label_orthogonal_weakprivate,label_orthogonal_weakprivate_std,label_oac_private,label_oac_private_std,label_orthogonal_private,label_orthogonal_private_std,belief_oac_nonprivate,belief_oac_nonprivate_std,belief_orthogonal_nonprivate,belief_orthogonal_nonprivate_std,belief_oac_weakprivate,belief_oac_weakprivate_std,belief_orthogonal_weakprivate,belief_orthogonal_weakprivate_std,belief_oac_private,belief_oac_private_std,belief_orthogonal_private,belief_orthogonal_private_std,weighted_belief_oac_nonprivate,weighted_belief_oac_nonprivate_std,weighted_belief_orthogonal_nonprivate,weighted_belief_orthogonal_nonprivate_std,weighted_belief_oac_weakprivate,weighted_belief_oac_weakprivate_std,weighted_belief_orthogonal_weakprivate,weighted_belief_orthogonal_weakprivate_std,weighted_belief_oac_private,weighted_belief_oac_private_std,weighted_belief_orthogonal_private,weighted_belief_orthogonal_private_std
0.0,0.1,10,0.8457465764532512,0.038092488627845596,0.8728116254915925,0.031143707272262493,0.4128122667842075,0.27219452312384707,0.25650325579076283,0.05993481013390716,0.24204768230944448,0.15241702579853492,0.12394181442321217,0.00872586770904267,0.8342648171935009,0.05692151780392005,0.8661964508897176,0.036943077386955146,0.3588366172267069,0.2470882938710647,0.21612944233806294,0.04379317015787078,0.20843907144228546,0.11522726093810425,0.11854000660637617,0.007215254574284104,0.8343260542416168,0.05701803361131,0.8660963250646521,0.03690681993138321,0.35865546489089783,0.24688484845532221,0.21624168142165295,0.04376786922225301,0.20843443651377788,0.11552641417348164,0.11854000660637617,0.007215254574284104
0.0,0.2,10,0.8965746993490107,0.01517873146686725,0.8960668615502765,0.009655431133994459,0.7554834526678864,0.1902102376420506,0.3367763967455041,0.0713389903933158,0.40572874209296517,0.14150649537679788,0.14206789415971094,0.013583126401119592,0.9013781884184772,0.010703099968425155,0.8946018283979177,0.01192859117953834,0.681984479343308,0.2025710744027278,0.28073960965892564,0.05520963333735886,0.3306151161108946,0.10532955691432494,0.13351483555287263,0.010563470120900075,0.9012339766566615,0.010572404948931271,0.8946973165590316,0.01191098135154353,0.6819041353636264,0.20263797334729777,0.28077076246773136,0.055471083583647336,0.33087478314451835,0.10559562242172374,0.13355442653035504,0.010527730555664642
0.0,0.30000000000000004,10,0.9039487069098493,0.006085807826058681,0.9014097660128941,0.006783526572862673,0.8619107655507048,0.039665680948983255,0.3837432907108423,0.07993639060464851,0.4610932374627305,0.12611319796375903,0.148578098754234,0.01510143099045148,0.9061564925004879,0.004823255808942421,0.900455601813911,0.00664160722049985,0.7939392519581755,0.06883576024099598,0.31859513808043066,0.06412879537004401,0.37915665516598646,0.10507712441527911,0.13767518529712874,0.01225756291871175,0.9064163988181523,0.004773150694818421,0.900322369090528,0.006692894733605845,0.7937108572225963,0.06883262338808994,0.31879072680921566,0.06419008883091835,0.3791875076698779,0.10495620213893223,0.13771320073301624,0.012188697350049946
0.0,0.4,10,0.9061777931518586,0.006154358976439776,0.9057142985822418,0.0037451402259797498,0.8707605163155254,0.05510212551933447,0.449469164309349,0.06398561258631813,0.5251570270905886,0.18428441906591644,0.1573545988955749,0.013563382105285628,0.9101211854461916,0.005036580390901341,0.9063281746469005,0.0036862483977435218,0.8227625666884186,0.09593232598505474,0.3680316739832733,0.05052109357537546,0.4326394798815378,0.15554611031017213,0.14420827089597346,0.01223730689083618,0.9101518821579202,0.005053239654929729,0.9061595594998495,0.003638651686554273,0.8225558756299783,0.0957059426127954,0.3682935490458502,0.05067361699009441,0.4323259422338522,0.15541674235191125,0.14420845573336244,0.012236778105490481
0.0,0.5,10,0.9087685859645809,0.0037353385296288563,0.9075054071162956,0.0034170479651656057,0.9026854222570646,0.006930785379519859,0.4759345777356018,0.06552599688810062,0.6148552825258673,0.12338176496632693,0.157705674035226,0.010573465649709278,0.912168335944324,0.004554548485508365,0.9085283116970931,0.0028805691287733986,0.8858004820471352,0.017467483212923112,0.38651756356091893,0.05314955648366643,0.505668253917791,0.11868083527825339,0.1446636812625623,0.008514664574329207,0.9119526672998679,0.004631260739352768,0.9085923986286586,0.0029821814251262237,0.8856069577677339,0.017597317216034452,0.38653426374361566,0.05319657370014714,0.5059531875370051,0.11873724330641898,0.14466404555119722,0.008590867287054965
0.0,0.6,10,0.9096378679023331,0.0016645780069771516,0.9102791616620806,0.0024183410195912024,0.9069050445872625,0.0037605462639492995,0.5346485244189155,0.029942150651439556,0.6872533448671796,0.12432878260603784,0.16894740925790802,0.004419127098799732,0.912651962142166,0.002647124309153727,0.9103842526127123,0.0024000858601948716,0.8968907090103523,0.01011461083372345,0.4347130307973487,0.024627648917932878,0.5775939921053619,0.13160766794715775,0.15215107529638314,0.004726674234975914,0.9125522005694264,0.0026842927901558978,0.9102568273542104,0.0025264342578540933,0.8969907336750766,0.009884878118031258,0.4350353330130784,0.02449400744216958,0.5775041489124865,0.13150159766981925,0.15227337250031175,0.0047521831946225924
0.0,0.7000000000000001,10,0.9107922654698886,0.002271290758676321,0.9109640996598545,0.0017308203064330097,0.9100948803383344,0.0019133284082851873,0.5660081248838622,0.031244771487512608,0.7746181766800828,0.0661122941720503,0.17379016106337705,0.009308657198200258,0.9131367137400043,0.0018200664559048989,0.91114272294442,0.0024351983307826725,0.9073009553029394,0.0023494420220403645,0.460562984910193,0.02472738529690584,0.6622022609111571,0.07379118213601978,0.15586236069797796,0.008993915798445645,0.913367722885897,0.0019761923620056545,0.9111595735506454,0.002617292203457801,0.9072388724633047,0.002312409666306744,0.46069231432241675,0.024761166788927095,0.6622013114820234,0.0735181762036803,0.1559022442441355,0.008946548995269464
0.0,0.8,10,0.9116006665629479,0.0015750658073387454,0.9109002707063985,0.0017569377298573693,0.9116175548663504,0.0019376815785032472,0.5996326066409328,0.021523645046336002,0.791329444632704,0.07104452270972306,0.18229777733531546,0.005673937099206491,0.9138038952146352,0.0014485910081483589,0.9117614250709545,0.0017741164309028076,0.9101302517501704,0.0031708309451909827,0.48831887897263365,0.023024113766110747,0.6808783222720052,0.08150348900082104,0.16500183228325746,0.006585131206015572,0.9138608279383936,0.0012227088521110407,0.9115092309819166,0.0019838657656739813,0.9099521091275694,0.0028878071799967064,0.48866313069592593,0.023248413641152058,0.6807893110219896,0.08163284985152286,0.16496109109291718,0.006585286065436928
0.0,0.9,10,0.9126879777967579,0.0017880312986626324,0.9113279188060114,0.0019362935573404348,0.9120636695794582,0.001582134889451071,0.6250776936091272,0.012259820210424306,0.8034772303468962,0.025154330907663707,0.19270268762824744,0.004530707041080023,0.9142039912732731,0.0018756725582896204,0.9124097206309143,0.0032499354685557934,0.9091895409049883,0.001561288463690955,0.5141771856678762,0.01066424379425854,0.6887294564523283,0.032377478673453086,0.17431688424159403,0.00433571068576712,0.9141930224874562,0.0019661765234667374,0.9121602199420161,0.003690660561247712,0.9091712073791518,0.0016696380532974036,0.5143089333436006,0.010670909502655871,0.688558392511666,0.03288358854068798,0.17439452521649118,0.004391758955458256
0.0,1.0,10,0.9125632065834528,0.0015552721025396325,0.9125019706186019,0.0011210023785969817,0.911381269267159,0.0007307856042764526,0.6452158586491363,0.0032595296070583547,0.8190583515870717,0.003118487986664799,0.19128357329651685,0.005837576932833458,0.9138479455447379,0.0011556439288978415,0.9136311363254336,0.0009592575610881035,0.9088122595228463,0.001783428976497536,0.5293016717874177,0.0051236627132346165,0.7086367023060942,0.0029433671374417226,0.17081497195969073,0.0048833928011479955,0.9138395747024861,0.0011857689848286295,0.9137392662207319,0.0009677759815031455,0.908502418555243,0.0017820476347328118,0.5290977631763039,0.0050260577700461774,0.7087346352146202,0.0034591418495615975,0.170974751549873,0.005003004801574999


==> results/conditions_snr_vs_macro_f1.csv <==
snr,p,num_dims,label_oac_nonprivate,label_oac_nonprivate_std,label_orthogonal_nonprivate,label_orthogonal_nonprivate_std,label_oac_weakprivate,label_oac_weakprivate_std,label_orthogonal_weakprivate,label_orthogonal_weakprivate_std,label_oac_private,label_oac_private_std,label_orthogonal_private,label_orthogonal_private_std,belief_oac_nonprivate,belief_oac_nonprivate_std,belief_orthogonal_nonprivate,belief_orthogonal_nonprivate_std,belief_oac_weakprivate,belief_oac_weakprivate_std,belief_orthogonal_weakprivate,belief_orthogonal_weakprivate_std,belief_oac_private,belief_oac_private_std,belief_orthogonal_private,belief_orthogonal_private_std,weighted_belief_oac_nonprivate,weighted_belief_oac_nonprivate_std,weighted_belief_orthogonal_nonprivate,weighted_belief_orthogonal_nonprivate_std,weighted_belief_oac_weakprivate,weighted_belief_oac_weakprivate_std,weighted_belief_orthogonal_weakprivate,weighted_belief_orthogonal_weakprivate_std,weighted_belief_oac_private,weighted_belief_oac_private_std,weighted_belief_orthogonal_private,weighted_belief_orthogonal_private_std
-10.0,1.0,10,0.9120745795448386,0.0012146247167871493,0.8958031665780384,0.002285188335695741,0.9102466956859274,0.0008266086973506548,0.29458309613032824,0.005756166172605968,0.7393288622024473,0.004906224213201449,0.13325319093053006,0.006092666634855873,0.9131350512317239,0.0018765943234737262,0.8779062664093885,0.001965777500056441,0.9051762355228845,0.0010950341965094855,0.2500876568947081,0.00590662572758812,0.6194324339635353,0.006607401686543626,0.12579774975559868,0.005581387099573698,0.913231588445584,0.001546781979814096,0.87778090050111,0.0022132294544190126,0.9050742458529937,0.0012321459527738759,0.2498717330275631,0.005880821449568766,0.6191510703332022,0.006738811970769488,0.12575773760545478,0.005530460399321668
-9.0,1.0,10,0.9120671696783276,0.0012530116815485247,0.9026230900747464,0.0008789071128646698,0.910509026526878,0.0008077066905722996,0.3206126560518737,0.005794224789127921,0.7576531383932167,0.004110970951540433,0.13670176238562157,0.006366736113522743,0.9132516529645958,0.00144356834894852,0.8888615539770608,0.0013503940414793805,0.9065078551891801,0.0017091129545805629,0.27101906116312857,0.006019618255820343,0.6394908040295254,0.007483901444543667,0.12928066610202762,0.005553306694862662,0.9132799817022075,0.001037507460637733,0.8886107059926548,0.0013499524539977768,0.9063595305723335,0.0016512934680198428,0.2709252861513186,0.0060288957976856765,0.6391321811547297,0.0075692396553698705,0.1292806779112546,0.005553328162130717
-8.0,1.0,10,0.9121388276063899,0.0013542767416624313,0.9065777873242803,0.0005510491812500884,0.9106641285257402,0.0009566323629851631,0.3501542557277165,0.007768837435468724,0.7723166221110873,0.003902130275388031,0.14265626193577868,0.006517595611498618,0.9130515948412399,0.0009774968391689442,0.8960684524089298,0.0021123021655959345,0.9072069702855622,0.001811854530456222,0.2927966064331565,0.007060547976308588,0.6550553799153065,0.0065486789010605955,0.13340331204768016,0.006298619892329911,0.913232556757332,0.001252010739718863,0.8962052761877836,0.002015716360089163,0.9070263311288317,0.0016697569750914962,0.2929107458002389,0.0069509835959432765,0.6551455201036664,0.0065692185629411285,0.13348486907990936,0.0063026407312144145
-7.0,1.0,10,0.9122542214302227,0.001469505789811127,0.9086380119932723,0.000696262573120045,0.9105042469029719,0.0007586941052098854,0.38341505677238924,0.0087952227640988,0.7836787358254848,0.0028429930113351392,0.14767983066651005,0.00616029672433642,0.9132571200515269,0.0008659605614256222,0.9014975825720356,0.0014700690760219765,0.907974388817858,0.0017640418835383636,0.3176896474604357,0.00750086531143614,0.6686786134864269,0.005837147822432656,0.13729709495634146,0.005319083290385444,0.9135165422175385,0.0011440215256465248,0.9016345504830163,0.001472509046509847,0.9080782393564967,0.0018823021967555452,0.317557454364817,0.007536834801082819,0.6687818793828275,0.0058385520993507085,0.13721582125402093,0.005396249532708038
-6.0,1.0,10,0.9122942216935115,0.0014555566676832268,0.9098766958526567,0.0009578409092009271,0.9106926948709477,0.0012892816912725871,0.4227378332650985,0.006254777753771049,0.7924024745934686,0.0031581871790737114,0.1532474938245844,0.00643651145629304,0.9135743642068107,0.0007161232607268626,0.9049791100844364,0.0013837499809183664,0.9086073488768964,0.0016474061498318571,0.3460762911320674,0.007078943568938392,0.6796646417990331,0.004402694594791332,0.141075065271639,0.005639302696201687,0.9136329760796288,0.0010255301009797907,0.9050381891794531,0.0013117806318135876,0.9083908927788078,0.0015853659132324973,0.34613729776754326,0.007140238163280698,0.6798350634591424,0.004437565880108438,0.14115188239938276,0.0056714415701188845
-5.0,1.0,10,0.9123751004972954,0.001532589683354159,0.91087501810548,0.0008313367182490704,0.9108103333583983,0.0011926338065773735,0.46323489765954096,0.00773925330505483,0.7998091982468819,0.003247798338497806,0.1584800813446366,0.006513824475735994,0.9136873065930166,0.0007778214854031133,0.9080822248820913,0.0015429693315108268,0.9085183817660208,0.0016079650579424647,0.37597152996868044,0.005477985377226348,0.6874917179077831,0.004028058839126402,0.14629998669710526,0.005425772625564461,0.9138369797081671,0.0010998168645475715,0.9079321183445372,0.00185329738826351,0.9085075317984131,0.0014200633238965886,0.3759076486079911,0.005353157266571538,0.6875888808174566,0.004330552861132031,0.14617711197486502,0.005341882011616223
-4.0,1.0,10,0.9124521904585399,0.0014860366785263907,0.9114229039179463,0.0006499824611484745,0.9111431393812202,0.0008518178751969208,0.4998686580178332,0.006998563211617014,0.8052720100011161,0.003654621388987835,0.16507306858995036,0.007355219767279561,0.9136914634659276,0.0009843129920690254,0.9097665653797369,0.0017338220502830205,0.9084703123115743,0.0018340807635634398,0.4101755623761793,0.00856216917609261,0.6938237073708509,0.0038373673750683904,0.15084844368503383,0.005242037024149728,0.9138368266988917,0.0010284508374020374,0.9100332105726693,0.0016573392099620851,0.9086087196556086,0.0018046611773287228,0.41017883778227143,0.008553145705501388,0.694073860953566,0.0035639650958783227,0.15092966103350092,0.005192223634185243
-3.0,1.0,10,0.9126040471630004,0.0016183387163193398,0.9116007431594685,0.0008605693103978291,0.9111888055825743,0.0008808977101873356,0.5382233362731822,0.004234711174710819,0.8087636869434448,0.0036546714230927054,0.17133756215446905,0.00666807582710684,0.9137710408285521,0.0010284234216781478,0.9114697324890864,0.0016301792849984778,0.9085395261147566,0.001673523873148034,0.4409923776040984,0.00631880189453027,0.6990239037404822,0.003450175721714895,0.15612875444264004,0.004320768207005716,0.9139097588018428,0.0010182351155860138,0.9113030409452769,0.0019225324180807814,0.9084864538404904,0.0015187316983232666,0.4406070001944757,0.00607523406945086,0.6991789219236654,0.003184569915691847,0.15608740344725708,0.004244539388652427
-2.0,1.0,10,0.9125641319886011,0.0015782286285035898,0.9119175859796703,0.001045698617376683,0.9110649873154182,0.0008498090003473994,0.5743639180167887,0.004574549080069353,0.8124221521939491,0.0028856700850090787,0.17836121923979778,0.004433454746962204,0.9138057357912857,0.0010039120122105518,0.9124309565311941,0.0019072272115188108,0.9083837139559885,0.0016960428278055778,0.46879961276164056,0.0061657260159452415,0.7025205001538202,0.0031502682949150415,0.16107442302151878,0.005120233713364742,0.9138762527082525,0.001195433243382535,0.9122892359075069,0.0019297924388255007,0.9085286937169142,0.0016353876322588005,0.4689331814012509,0.005843606476398455,0.7025009941129217,0.0029808818022403244,0.1610306413309354,0.005009599729057596
-1.0,1.0,10,0.912561969708853,0.001485668541839907,0.9123830717346595,0.000786629030098583,0.9111872445189594,0.0008152133414641445,0.6105990461721413,0.003303936673058391,0.816128073898545,0.0031094262583928104,0.18420240509693656,0.0051495139827811825,0.9138448619393928,0.0012483565399691798,0.9130916548452503,0.0014373215368014074,0.9083773824824843,0.0017749039190138255,0.4999724763040433,0.004943153004178549,0.7060760470700982,0.003276864897295572,0.16641942997494535,0.0041748095053279295,0.9139196131773801,0.0012228066804011678,0.9129061664596927,0.0014852735170700038,0.9085119354133744,0.0018945800746598363,0.4997850624899611,0.004883170324043361,0.7058643145430807,0.003042971563749781,0.16641656371584995,0.004175728134444948
0.0,1.0,10,0.9125632065834528,0.0015552721025396325,0.9125019706186019,0.0011210023785969817,0.911381269267159,0.0007307856042764526,0.6452158586491363,0.0032595296070583547,0.8190583515870717,0.003118487986664799,0.19128357329651685,0.005837576932833458,0.9138479455447379,0.0011556439288978415,0.9136311363254336,0.0009592575610881035,0.9088122595228463,0.001783428976497536,0.5293016717874177,0.0051236627132346165,0.7086367023060942,0.0029433671374417226,0.17081497195969073,0.0048833928011479955,0.9138395747024861,0.0011857689848286295,0.9137392662207319,0.0009677759815031455,0.908502418555243,0.0017820476347328118,0.5290977631763039,0.0050260577700461774,0.7087346352146202,0.0034591418495615975,0.170974751549873,0.005003004801574999
1.0,1.0,10,0.9126422109588438,0.0015994105584918536,0.9127012660014786,0.0012640628624360987,0.9113856633821331,0.00066365972203405,0.6767035182555057,0.00458982012219323,0.8212873276557195,0.003320320871763376,0.19739804000499625,0.00790749186616096,0.9138103669558356,0.00122530803566059,0.9142351300471105,0.0008863763212017747,0.9089732054288918,0.0014737625609242207,0.5553519344457575,0.005786322788743342,0.71066700247011,0.0032111813005587927,0.17549573131441085,0.005433332262798701,0.9138781400235784,0.0012158484856270029,0.914263154359031,0.000879616306014667,0.9087925422301213,0.0013262592100760087,0.5553852253822491,0.0057032012132296915,0.7105782479026024,0.0034332028875279945,0.1754563500939745,0.005390316570054446
2.0,1.0,10,0.9126422109588438,0.0015994105584918536,0.9129858942316555,0.0016273412241815353,0.9114670600112319,0.0006854626186645145,0.7027930005843652,0.003845932654669254,0.8230944011926488,0.0036488551483008073,0.20153525589967985,0.0060747099316649554,0.9137251941356924,0.0012020311474497279,0.9140724630465863,0.000811268835133518,0.9091032633911704,0.0011061327368447169,0.5804278849736759,0.005079567746823553,0.7127919028219436,0.003677109407303412,0.1788632925164284,0.005119698538161117,0.9138780997559209,0.0011878231084365767,0.9140181931779525,0.0009035780403649634,0.9091197847952541,0.0011932588966996778,0.5801762918274986,0.004980671031001389,0.7124547362188547,0.003281468186084429,0.17874089920428152,0.0050678295482243065
3.0,1.0,10,0.9126402946099285,0.0015989367887271242,0.9127889495143258,0.0020404418436925174,0.9116276399498338,0.0008565823818702036,0.726629312299653,0.004449145264585481,0.8245738357489506,0.0035959253820207473,0.20731710762241864,0.00607641208061319,0.9137618732561454,0.0011199663872584148,0.9143585761164609,0.0008336334681801408,0.9091730790838438,0.001046159306212046,0.6030558762287728,0.004353250655790023,0.7143804464667923,0.003801184715119429,0.18238716663799762,0.003817674671521009,0.9137944324661635,0.001233881268704729,0.914498968983392,0.0007087470712213836,0.9091991238808049,0.0010350037321068374,0.6033535765335533,0.004065836889037506,0.713969262834347,0.003803840031419205,0.18246451620784582,0.003942424400286658
4.0,1.0,10,0.9126402946099285,0.0015989367887271242,0.9126726395011187,0.002247161376824036,0.9116725281582466,0.0009084636842977282,0.7443846438260358,0.0033058213178211882,0.8256808686841308,0.0036810250816856124,0.21240332469487644,0.004680437512752493,0.9137689015163314,0.0011600801843031294,0.9146930518307735,0.0009723249084363512,0.9091748219510716,0.0011173532107093878,0.6224759355229932,0.003369693048826019,0.7151640286252346,0.003959250599196718,0.1854236603501087,0.0042695975761290385,0.913873446740493,0.0012826528685412218,0.9145132853248035,0.0008206667089559691,0.9092728345262853,0.0010975314832398987,0.6220375197655688,0.003751731140367729,0.7152403510455789,0.003984216886657091,0.18542258260910122,0.004283396457167184
5.0,1.0,10,0.9126402946099285,0.0015989367887271242,0.912788423567091,0.0021602399265190867,0.9116744001536711,0.0009603914038053957,0.759738755823528,0.003329992949716485,0.826499002708411,0.0037304608130769128,0.21681990676385862,0.004997188767953516,0.9137302451368013,0.001214635099243684,0.9145403408526915,0.0006954741577471158,0.9093770190385971,0.0010090391694328891,0.6391826388538887,0.002934600643713047,0.7170402388651673,0.003866307152016475,0.18752547784379994,0.0032212913882022137,0.9138645763663431,0.0012899164521635183,0.9144770158183173,0.0005697696057676878,0.9093533024194491,0.00098062409440753,0.6388772726292256,0.0028071313222909617,0.7165430332753852,0.003942533933953119,0.1874432898118561,0.0033536234950958207


==> results/privacy_all.csv <==
p,n,eps,sigma
0.25,5,1.0,2.9024139146558383
0.25,10,1.0,1.8641075762825445
0.25,15,1.0,1.492819493975916
0.25,20,1.0,1.287090567967361
0.25,5,4.0,1.165911419587714
0.25,10,4.0,0.7890658662766709
0.25,15,4.0,0.6385123487021203
0.25,20,4.0,0.5518279757766322
0.25,5,7.0,0.7847897100206125
0.25,10,7.0,0.5388427330012925
0.25,15,7.0,0.4372987607936877
0.25,20,7.0,0.37818263950512176
0.25,5,10.0,0.6048540677748002
0.25,10,10.0,0.4181559231604393
0.25,15,10.0,0.339829625466709
0.25,20,10.0,0.2939837754994591
0.25,5,13.0,0.4987500218502738
0.25,10,13.0,0.3461945158653326
0.25,15,13.0,0.28158004103948125
0.25,20,13.0,0.2436391499068037
0.5,5,1.0,2.5718626254827037
0.5,10,1.0,1.7892938436018575
0.5,15,1.0,1.4602263102019746
0.5,20,1.0,1.2645732963729386
0.5,5,4.0,0.9100750030030517
0.5,10,4.0,0.6390631509596283
0.5,15,4.0,0.5216817219019382
0.5,20,4.0,0.4517867287054208
0.5,5,7.0,0.5920971178038655
0.5,10,7.0,0.41680032778291703
0.5,15,7.0,0.3402689615135777
0.5,20,7.0,0.2946803584769134
0.5,5,10.0,0.44924357922911456
0.5,10,10.0,0.31659148182714714
0.5,15,10.0,0.25846911819720475
0.5,20,10.0,0.22384009866462545
0.5,5,13.0,0.36710040604850763
0.5,10,13.0,0.25886744976821885
0.5,15,13.0,0.2113465581388951
0.5,20,13.0,0.18303100582541024
0.75,5,1.0,2.5890364159954764
0.75,10,1.0,1.8296741011378217
0.75,15,1.0,1.4939219653972498
0.75,20,1.0,1.2937743733055953
0.75,5,4.0,0.8113262650277064
0.75,10,4.0,0.5735583537395375
0.75,15,4.0,0.46830843479086753
0.75,20,4.0,0.4055670013354195
0.75,5,7.0,0.5112319105942297
0.75,10,7.0,0.3614417836230292
0.75,15,7.0,0.2951159805326223
0.75,20,7.0,0.25557793620400476
0.75,5,10.0,0.38243740642600826
0.75,10,10.0,0.2703942747506341
0.75,15,10.0,0.2207760008363249
0.75,20,10.0,0.19119762527019182
0.75,5,13.0,0.3100269902510657
0.75,10,13.0,0.2192026861304548
0.75,15,13.0,0.17897824375568983
0.75,20,13.0,0.15499970581715095
1.0,5,1.0,2.6719214223480714
1.0,10,1.0,1.8893337565399266
1.0,15,1.0,1.5426345524461869
1.0,20,1.0,1.3359607111740357
1.0,5,4.0,0.7548472940200258
1.0,10,4.0,0.5337576403618759
1.0,15,4.0,0.4358112883995225
1.0,20,4.0,0.3774236470100129
1.0,5,7.0,0.46283051862589525
1.0,10,7.0,0.32727059826045724
1.0,15,7.0,0.26721532451783475
1.0,20,7.0,0.23141525931294762
1.0,5,10.0,0.3422133215339295
1.0,10,10.0,0.24198136026901396
1.0,15,10.0,0.19757695330789019
1.0,20,10.0,0.17110666076696476
1.0,5,13.0,0.2756362536149874
1.0,10,13.0,0.1949042640720126
1.0,15,13.0,0.15913866522303294
1.0,20,13.0,0.1378181268074937


==> results/privacy_eps_vs_sigma_by_n.csv <==
eps,sigma_n5,sigma_n10,sigma_n15,sigma_n20
1.0,2.6719214223480714,1.8893337565399266,1.5426345524461869,1.3359607111740357
4.0,0.7548472940200258,0.5337576403618759,0.4358112883995225,0.3774236470100129
7.0,0.46283051862589525,0.32727059826045724,0.26721532451783475,0.23141525931294762
10.0,0.3422133215339295,0.24198136026901396,0.19757695330789019,0.17110666076696476
13.0,0.2756362536149874,0.1949042640720126,0.15913866522303294,0.1378181268074937


==> results/privacy_eps_vs_sigma_by_p.csv <==
eps,sigma_p0.25,sigma_p0.5,sigma_p0.75,sigma_p1.0
1.0,2.8780220031738324,3.9989318847656308,5.0107666015625085,5.974597930908214
4.0,1.2339248657226571,1.4286750793457046,1.570754241943361,1.6878898620605483
7.0,0.8456420898437498,0.9318611145019529,0.9898490905761721,1.0349205017089844
10.0,0.6573677062988277,0.707844543457031,0.7405052185058594,0.7652122497558591
13.0,0.5447937011718746,0.5787948608398433,0.6003112792968746,0.616341400146484

